A Space-Time DPG Method for the Heat Equation

This paper introduces an ultra-weak space-time DPG method for the heat equation. We prove well-posedness of the variational formulation with broken test functions and verify quasi-optimality of a practical DPG scheme. Numerical experiments visualize beneficial properties of an adaptive and parabolically scaled mesh-refinement driven by the built-in error control of the DPG method.

==> Experiments/Data_Exp1.txt <==
ndof	h_max	residual_sq	L2errU	L2errorTau	L2errUhat	errU0
9	0.500000000000	0.082820650231	0.002678059585	0.023869718011	0.003081044733	0.000002207093910168
35	0.250000000000	0.023197330486	0.000602083136	0.006354960771	0.000563491797	0.000000236381148532
135	0.125000000000	0.005966108840	0.000146221832	0.001612763180	0.000142797380	0.000000004790421993
527	0.062500000000	0.001502044488	0.000036267508	0.000404626149	0.000036042907	0.000000000280237214
2079	0.031250000000	0.000376166079	0.000009048437	0.000101244195	0.000009034367	0.000000000018414052
8255	0.015625000000	0.000094082305	0.000002260949	0.000025316482	0.000002260072	0.000000000001172556
32895	0.007812500000	0.000023523120	0.000000565165	0.000006329459	0.000000565110	0.000000000000073684


==> Experiments/Data_Exp1_parabolic.txt <==
ndof	h_max	residual_sq	L2errU	L2errorTau	L2errUhat	errU0
9	0.500000000000	0.082820650231	0.002678059585	0.023869718011	0.003081044733	0.000002207093910168
67	0.250000000000	0.011601622288	0.000421139070	0.004754434957	0.000411953910	0.000000175725616624
519	0.125000000000	0.002338996783	0.000091329027	0.001081429733	0.000090986848	0.000000011170784890
4111	0.062500000000	0.000552778389	0.000021982241	0.000262960735	0.000021969310	0.000000000657531400
32799	0.031250000000	0.000136267977	0.000005442870	0.000065264391	0.000005442219	0.000000000040098169
262207	0.015625000000	0.000033947948	0.000001357431	0.000016286084	0.000001357393	0.000000000002488758


==> Experiments/Data_Exp3_adaptive.txt <==
ndof	residual_sq	errU0
9	1.000000000000	1.000000000000
14	0.889252716783	0.808502119674
21	0.760646380104	0.597679634018
32	0.672836785848	0.487105202368
45	0.502324327058	0.307815858352
54	0.510546827184	0.308996305132
65	0.511904224318	0.301068596341
80	0.511906399806	0.298240437593
94	0.511994067967	0.297107804002
143	0.375541373676	0.200040570951
172	0.290221642091	0.151450344189
201	0.286170838613	0.144363999321
239	0.284708784872	0.141551769790
299	0.275736610591	0.130309606686
379	0.257497733498	0.111078062519
493	0.205097149160	0.082130914875
627	0.201212103727	0.077134037262
833	0.171362854768	0.056853021985
1253	0.108562238309	0.050838559710
1529	0.097487652319	0.044365187959
1932	0.080915972549	0.034277398280
2437	0.071860603172	0.028854042775
3245	0.062282257717	0.024661485233
4151	0.051747016957	0.020178508547
5279	0.046490604424	0.016945043126
6903	0.036946652775	0.012429130332
8797	0.030122735855	0.010455567096
11231	0.026399216079	0.008461797078
14543	0.020469152341	0.006324539530
18589	0.017145615792	0.005249625945
24057	0.014229974717	0.004144473225
31333	0.011921464729	0.003261578022
40703	0.009194213892	0.002630869549
52431	0.007565901360	0.002035371397
68448	0.006217986157	0.001586702502
89527	0.004910716744	0.001260654806
116117	0.003942255359	0.000992036528


==> Experiments/Data_Exp3_parabolic_adaptive.txt <==
ndof	residual_sq	errU0
9	1.000000000000	1.000000000000
27	0.702628219786	0.526749211737
65	0.326275011007	0.204810089522
100	0.241343045069	0.156298344986
131	0.175350386984	0.110398318191
192	0.121933368192	0.070488137114
255	0.086529318106	0.043245944999
301	0.069291811742	0.029900627454
387	0.052178107603	0.016235760014
477	0.043588940891	0.009372335161
628	0.031780618288	0.005479715644
1021	0.020212741760	0.002822167611
1607	0.013542536349	0.001655223788
2421	0.007664852150	0.000740327851
3455	0.005106712129	0.000364641746
5385	0.003169639377	0.000176361468
8390	0.002084386943	0.000093397352
12742	0.001344833947	0.000041916788
18972	0.000911264686	0.000020903540
29408	0.000609920073	0.000009502200
46614	0.000409638622	0.000004320128
72041	0.000287806868	0.000002369479
110821	0.000195037936	0.000001243062


==> Experiments/Data_Exp3_parabolic_uniform.txt <==
ndof	residual_sq	errU0
17	1.000000000000	1.000000000000
131	0.438527422125	0.297390118524
1031	0.213349267551	0.158442393487
8207	0.106595637464	0.078897790417
65567	0.053261157208	0.039438414857


==> Experiments/Data_Exp3_uniform.txt <==
ndof	residual_sq	errU0
17	1.000000000000	1.000000000000
67	0.574548909829	0.390442659828
263	0.317127585135	0.200997288441
1039	0.194945275699	0.136281545721
4127	0.132973950137	0.093099902426
16447	0.092082693868	0.063692306297
65663	0.064326685881	0.044423557129


==> Experiments/Data_Exp4_adaptive.txt <==
ndof	residual_sq	errU0
35	0.007741268051	0.000000000000
63	0.005854125336	0.000009485533
112	0.003523601997	0.000007340225
135	0.002540029519	0.000007749513
224	0.002148477921	0.000009251400
327	0.001667797898	0.000009453101
415	0.001287207678	0.000012386272
527	0.000904827434	0.000010378071
623	0.000920883787	0.000010333717
821	0.000905493199	0.000010401753
1389	0.000578261770	0.000003975067
2057	0.000406165811	0.000003989634
2486	0.000332020177	0.000004026454
3135	0.000314912736	0.000004026493
4474	0.000191641429	0.000004888462
6898	0.000162510978	0.000000832275
9446	0.000121501752	0.000000831457
11594	0.000092465187	0.000000831600
14680	0.000076848163	0.000000765189
20319	0.000038308766	0.000000073635
30719	0.000026272062	0.000000059381
37407	0.000020077943	0.000000058118
42783	0.000015596761	0.000000053901
53031	0.000010339462	0.000000042780
79983	0.000007687275	0.000000002174
109955	0.000005932127	0.000000002174


==> Experiments/Data_Exp4_parabolic_adaptive.txt <==
ndof	residual_sq	errU0
35	0.007741268051	0.000000000000
131	0.004672068253	0.000007887232
198	0.003409786064	0.000010246674
293	0.002520342764	0.000006966118
608	0.001963818381	0.000005485567
1000	0.001375801080	0.000003400367
1342	0.001060700898	0.000002309673
1853	0.000792995253	0.000002811454
2995	0.000587195296	0.000001365661
5826	0.000425965423	0.000000280090
9143	0.000300510606	0.000000189066
13953	0.000221237144	0.000000186534
20739	0.000161231342	0.000000166662
37155	0.000114939609	0.000000058462
61969	0.000083017607	0.000000013817
97711	0.000059467893	0.000000008484
147870	0.000043120445	0.000000006852


==> Experiments/Data_Exp4_parabolic_uniform.txt <==
ndof	residual_sq	errU0
35	0.007741268051	0.000000000000
263	0.002607485897	0.000004907581
2063	0.000659651729	0.000000140334
16415	0.000159233576	0.000000003400
131135	0.000039364755	0.000000000319


==> Experiments/Data_Exp4_uniform.txt <==
ndof	residual_sq	errU0
35	0.007741268051	0.000000000000
135	0.002540029519	0.000007749513
527	0.000904827434	0.000010378071
2079	0.000310886441	0.000004026446
8255	0.000095830106	0.000000668516
32895	0.000026364557	0.000000076568
131327	0.000006911205	0.000000012482


==> Experiments/Data_Exp5_adaptive.txt <==
ndof	residual_sq	errU0
9	0.239179173628	0.002421894407
14	0.203145675160	0.003176568496
19	0.179356623570	0.004193918402
31	0.104269616924	0.002861157792
48	0.109668840123	0.000739183939
66	0.114533815009	0.000694103344
108	0.056322109180	0.000849340740
146	0.046759636640	0.000478699730
214	0.048367772811	0.000481911504
369	0.030051357151	0.000468568348
513	0.021004192487	0.000371641077
655	0.016251843897	0.000152720554
958	0.017740221027	0.000107662892
1206	0.016675038196	0.000107998458
1606	0.011963594029	0.000065366579
1995	0.009201182680	0.000054764751
2567	0.008722676701	0.000052891665
3152	0.007214981791	0.000020945216
4259	0.007394372416	0.000013318414
5079	0.005949734849	0.000013318813
6624	0.005506751669	0.000011740658
7759	0.005015288183	0.000011026937
8771	0.004951977918	0.000007455460
9923	0.004666299285	0.000007493498
12055	0.004860855581	0.000005908634
14491	0.004191969997	0.000005182235
17817	0.004430404241	0.000004724951
19776	0.003685570924	0.000004724949
25084	0.003558125353	0.000002361433
29255	0.003552636547	0.000002222206
33856	0.003776317336	0.000001979236
36627	0.003186980425	0.000001979229
46096	0.003526001561	0.000001106794
51851	0.003279461808	0.000001106804
60192	0.003308022434	0.000000938472
67358	0.002762343300	0.000000938468
85921	0.003039953556	0.000000697575
96701	0.002581491040	0.000000699193
120208	0.002759439069	0.000000531871


==> Experiments/Data_Exp5_alpha_0.2_adaptive.txt <==
ndof	ErrorEst_sq	residual_sq	DataApx_sq	errU0
9	0.444706683891	0.189687500031	0.255019183860	0.000000000000
14	0.375074486180	0.146745929220	0.228328556960	0.000276768268
21	0.308657318634	0.107019388573	0.201637930061	0.000125445693
35	0.242941071561	0.094684395299	0.148256676262	0.000200144287
43	0.209595786563	0.077936398190	0.131659388373	0.000209057736
59	0.182888368123	0.071755104438	0.111133263685	0.000243610070
80	0.155254054085	0.058480486366	0.096773567719	0.000295697618
102	0.138449313522	0.053028079661	0.085421233861	0.000319161799
141	0.121068052455	0.047634621003	0.073433431452	0.000315529335
188	0.102635395539	0.039559607279	0.063075788260	0.000349851108
245	0.091297107772	0.035741282403	0.055555825369	0.000317427714
340	0.076586970417	0.029882199145	0.046704771272	0.000319338145
450	0.066345491834	0.025071714949	0.041273776885	0.000150848780
590	0.056949293343	0.020834704786	0.036114588556	0.000154696312
809	0.048258957125	0.017907192433	0.030351764692	0.000154558414
1053	0.043334660052	0.016662734866	0.026671925186	0.000160639129
1483	0.036965574839	0.014052334832	0.022913240007	0.000162597321
2017	0.031339772684	0.011949356596	0.019390416088	0.000156612369
2718	0.026837544210	0.009881564883	0.016955979327	0.000029682247
3761	0.022963480721	0.008587515952	0.014375964769	0.000029941141
4836	0.020200265772	0.007478707928	0.012721557844	0.000031003046
6560	0.017388108346	0.006558635766	0.010829472580	0.000032891037
9038	0.014786831674	0.005652005900	0.009134825774	0.000033163407
12140	0.012528721922	0.004729444459	0.007799277463	0.000023459949
16967	0.010436388483	0.003894901259	0.006541487224	0.000004504680
22041	0.008957369024	0.003286579155	0.005670789869	0.000004332419
30122	0.007628910303	0.002834873389	0.004794036915	0.000003136664
40676	0.006516673251	0.002398691936	0.004117981315	0.000002664497
54981	0.005462818931	0.002026966053	0.003435852878	0.000001910213
76521	0.004585019189	0.001728009935	0.002857009254	0.000001808861
102977	0.003803294949	0.001377124194	0.002426170755	0.000000473917


==> Experiments/Data_Exp5_alpha_0.2_uniform.txt <==
ndof	ErrorEst_sq	residual_sq	DataApx_sq	errU0
9	0.444706683891	0.189687500031	0.255019183860	0.000000000000
35	0.242941071561	0.094684395299	0.148256676262	0.000200144287
135	0.146737510921	0.051775555037	0.094961955884	0.000150986537
527	0.091866024898	0.029471052099	0.062394972799	0.000026777982
2079	0.058797171858	0.017586297214	0.041210874643	0.000003470210
8255	0.038227158652	0.010994567034	0.027232591618	0.000000659990
32895	0.025062231012	0.007073186625	0.017989044388	0.000000136384
131327	0.016493293879	0.004614900320	0.011878393559	0.000000026818


==> Experiments/Data_Exp5_alpha_0.3_adaptive.txt <==
ndof	ErrorEst_sq	residual_sq	DataApx_sq	errU0
9	2.171920378053	0.635779559517	1.536140818535	0.000000000000
21	1.716644837559	0.424287113544	1.292357724015	0.000247870747
35	1.475224100755	0.426649471261	1.048574629495	0.000396686550
43	1.321653557086	0.365137806832	0.956515750253	0.000412317716
53	1.236265767421	0.371808896409	0.864456871012	0.000377958436
65	1.156207908975	0.360732767000	0.795475141974	0.000380781347
86	1.044108103098	0.314732335424	0.729375767674	0.000578600383
108	0.961806379652	0.285763727496	0.676042652157	0.000591451695
137	0.901876681298	0.280084851619	0.621791829679	0.000654725491
182	0.806705965747	0.238323309772	0.568382655975	0.000626077736
229	0.739880728345	0.214603000047	0.525277728298	0.000623086273
299	0.665182140606	0.187191942211	0.477990198394	0.000641075952
389	0.615199295604	0.181129320893	0.434069974710	0.000532104808
504	0.554505432234	0.159124735836	0.395380696398	0.000538785567
670	0.510560973553	0.151796427366	0.358764546187	0.000512256834
891	0.460906908387	0.137139752412	0.323767155975	0.000512777116
1173	0.419496140467	0.124401041855	0.295095098612	0.000254503985
1560	0.384848410129	0.117197600144	0.267650809985	0.000257000041
2126	0.345790844313	0.106259809685	0.239531034628	0.000260153791
2826	0.316533722185	0.097241983855	0.219291738330	0.000260997570
3804	0.287837313619	0.090197328904	0.197639984715	0.000263022225
5092	0.259344763224	0.081442821959	0.177901941265	0.000262879599
6840	0.234537456770	0.073793379602	0.160744077168	0.000247029937
9384	0.208912044584	0.065889838400	0.143022206184	0.000050095556
12418	0.189729999745	0.059269649538	0.130460350207	0.000050116531
16768	0.170253780387	0.054032819039	0.116220961348	0.000051639869
22417	0.152825007095	0.048563637368	0.104261369727	0.000051638844
30149	0.137251538495	0.043668366465	0.093583172031	0.000049276171
41254	0.122148240293	0.039395226889	0.082753013403	0.000053955748
55308	0.109262955523	0.034676164862	0.074586790661	0.000032758043
75285	0.097171038166	0.031073746705	0.066097291461	0.000007723757
99549	0.087379046154	0.027733868557	0.059645177597	0.000007440862
134568	0.077901735053	0.024857339236	0.053044395817	0.000006016841


==> Experiments/Data_Exp5_alpha_0.3_uniform.txt <==
ndof	ErrorEst_sq	residual_sq	DataApx_sq	errU0
9	2.171920378053	0.635779559517	1.536140818535	0.000000000000
35	1.475224100755	0.426649471261	1.048574629495	0.000396686550
135	1.087786702411	0.305531634399	0.782255068011	0.000269352731
527	0.819650721704	0.222969612300	0.596681109404	0.000047263726
2079	0.622311192983	0.165754590504	0.456556602479	0.000006683507
8255	0.474042442492	0.125125099969	0.348917342523	0.000001364355
32895	0.361320692789	0.095142047879	0.266178644910	0.000000295741
131327	0.275241300508	0.072497449377	0.202743851131	0.000000061934


==> Experiments/Data_Exp5_parabolic_adaptive.txt <==
ndof	residual_sq	errU0
9	0.239179173628	0.002421894407
27	0.212666450060	0.000161675733
47	0.121241079996	0.000104382236
113	0.067728536528	0.000138515111
207	0.042074702175	0.000124596452
282	0.031285689794	0.000045344397
513	0.021395194073	0.000046084546
1094	0.013132230525	0.000009174872
1477	0.009463109704	0.000015744184
2178	0.006725764893	0.000008306113
5034	0.004612058864	0.000007725775
7409	0.003138408116	0.000001678621
10080	0.002364194501	0.000001797604
15905	0.001742732242	0.000000105573
32877	0.001106015285	0.000000107948
46646	0.000821250943	0.000000072559
66666	0.000609924753	0.000000039015
110675	0.000451616145	0.000000025326


==> Experiments/Data_Exp5_parabolic_alpha_0.2_adaptive.txt <==
ndof	ErrorEst_sq	residual_sq	DataApx_sq	errU0
9	0.444706683891	0.189687500031	0.255019183860	0.000000000000
27	0.289712942791	0.099759213162	0.189953729629	0.000131629622
57	0.185052127150	0.071848052184	0.113204074966	0.000217310356
87	0.132158955372	0.047710710436	0.084448244935	0.000222818464
133	0.098867086439	0.039050311626	0.059816774814	0.000220057760
241	0.068072846601	0.028961848645	0.039110997956	0.000219959867
353	0.051167363378	0.021364793773	0.029802569606	0.000114097243
567	0.035422773524	0.014049824529	0.021372948995	0.000065200708
841	0.026784726805	0.010835051267	0.015949675537	0.000042203978
1252	0.020336986165	0.008504563032	0.011832423133	0.000042197222
1843	0.015422620511	0.006420795530	0.009001824981	0.000013232717
2696	0.011605644226	0.005137141607	0.006468502619	0.000013101615
3808	0.008922456843	0.003817635794	0.005104821050	0.000011999801
5204	0.006925157509	0.003083871534	0.003841285975	0.000011228678
7274	0.005275154837	0.002368145847	0.002907008990	0.000000957570
10263	0.004045109914	0.001900886583	0.002144223331	0.000001068740
14229	0.003156207067	0.001601172780	0.001555034288	0.000001082963
20381	0.002397916844	0.001232553723	0.001165363121	0.000001380886
28356	0.001826664567	0.000923460175	0.000903204393	0.000000300695
38370	0.001401155087	0.000714288587	0.000686866499	0.000000315871
53184	0.001070866003	0.000573272446	0.000497593558	0.000000151351
74505	0.000822928921	0.000472029603	0.000350899318	0.000000047302
108019	0.000628411193	0.000372760360	0.000255650833	0.000000063967


==> Experiments/Data_Exp5_parabolic_alpha_0.2_uniform.txt <==
ndof	ErrorEst_sq	residual_sq	DataApx_sq	errU0
9	0.444706683891	0.189687500031	0.255019183860	0.000000000000
67	0.162410148044	0.060890273510	0.101519874534	0.000060544035
519	0.056647275104	0.014318607015	0.042328668089	0.000001349017
4111	0.021366206116	0.003244370813	0.018121835303	0.000000202395
32799	0.008605286293	0.000759534697	0.007845751596	0.000000015723
262207	0.003593511662	0.000182766324	0.003410745338	0.000000001087


==> Experiments/Data_Exp5_parabolic_alpha_0.3_adaptive.txt <==
ndof	ErrorEst_sq	residual_sq	DataApx_sq	errU0
9	2.171920378053	0.635779559517	1.536140818535	0.000000000000
37	1.486070231233	0.310974102194	1.175096129039	0.000160344823
57	1.140929373297	0.268247136266	0.872682237031	0.000169725748
92	0.857647711884	0.187155315939	0.670492395945	0.000166535999
148	0.656893497998	0.153980188295	0.502913309703	0.000165863731
229	0.520016198497	0.110626656013	0.409389542484	0.000165688049
333	0.431344153960	0.099176499384	0.332167654576	0.000165974555
492	0.351784562212	0.076964431904	0.274820130307	0.000110846928
700	0.280742000252	0.055295669112	0.225446331140	0.000103567261
996	0.228419775024	0.039050462808	0.189369312217	0.000013978681
1353	0.190733374200	0.030701265935	0.160032108265	0.000013974624
1800	0.159752303958	0.026497550390	0.133254753567	0.000013385849
2430	0.133317047524	0.022106202294	0.111210845231	0.000012860059
3266	0.110854392418	0.017712576509	0.093141815909	0.000010574156
4367	0.092712150070	0.015222480299	0.077489669771	0.000010586184
5841	0.077402540975	0.012289100777	0.065113440198	0.000010605554
7623	0.065344630647	0.010108954760	0.055235675887	0.000009221864
9814	0.055173694318	0.008753175661	0.046420518657	0.000009027559
12775	0.046460273881	0.007119019316	0.039341254566	0.000001706720
16498	0.039192540165	0.006051996440	0.033140543725	0.000001657815
21554	0.032602725681	0.004674494896	0.027928230785	0.000001759114
27832	0.027531826062	0.004166686105	0.023365139957	0.000001749439
35640	0.023316433748	0.003700244437	0.019616189311	0.000001750661
46160	0.019397478200	0.003102354712	0.016295123488	0.000001992438
59431	0.016340764652	0.002745333052	0.013595431601	0.000002764399
76080	0.013739708153	0.002371012121	0.011368696033	0.000000267065
98728	0.011318803722	0.001759177535	0.009559626187	0.000000270316
126588	0.009462499676	0.001411737024	0.008050762651	0.000000234272


==> Experiments/Data_Exp5_parabolic_alpha_0.3_uniform.txt <==
ndof	ErrorEst_sq	residual_sq	DataApx_sq	errU0
9	2.171920378053	0.635779559517	1.536140818535	0.000000000000
67	1.033276097270	0.219224657727	0.814051439543	0.000169581487
519	0.508869709571	0.053312716829	0.455556992742	0.000005349800
4111	0.273029142747	0.011764400382	0.261264742365	0.000000501643
32799	0.153569791475	0.002619673531	0.150950117944	0.000000034545
262207	0.087900655607	0.000599298575	0.087301357032	0.000000002261


==> Experiments/Data_Exp5_parabolic_uniform.txt <==
ndof	residual_sq	errU0
9	0.239179173628	0.002421894407
67	0.088683599769	0.000049437618
519	0.024835610389	0.000003258677
4111	0.006726096843	0.000000493282
32799	0.001804463754	0.000000041528
262207	0.000480915415	0.000000003099


==> Experiments/Data_Exp5_uniform.txt <==
ndof	residual_sq	errU0
9	0.239179173628	0.002421894407
35	0.101832813741	0.000711044522
135	0.036990373166	0.000277421801
527	0.012408952827	0.000054795476
2079	0.004026616040	0.000009549148
8255	0.001289401772	0.000002252761
32895	0.000410976349	0.000000542664
131327	0.000130937585	0.000000127300

